Timing and spectral variability of high mass X-ray pulsar GX 301--2 over orbital phases observed by Insight-HXMT

We report the orbital X-ray variability of high mass X-ray binary (HMXB) GX301--2. GX301--2 undergone a spin up process in 2018--2020 with the period evolving from $\sim$ 685 s to 670 s. The energy resolved pulse-profiles of the pulsar in 1--60 keV varied from single peaked and sinusoidal shapes to multi-peaked across different orbital phases. Pulse fractions evolving over orbit had negative correlations with the X-ray flux. The broad-band X-ray energy spectrum of the pulsar can be described with a partial covering negative positive cutoff power-law continuum model. Near the periastron passage of the pulsar we found a strong variation in the additional column density ($NH_{2}$), which correlated with variation of the flux. Curves of growth for both Fe K$\alpha$ and Fe K$\beta$ lines were plotted to investigate the distribution of matter around neutron star. We have also found the evidence of two cyclotron absorption lines in the phase-averaged spectra in GX301--2, with one line of 30--42 keV and the other line varying in 48--56 keV. Both two line's centroid energies show the similar relationship with X-ray luminosity: positive correlation in lower luminosity range, and negative relation above a critical luminosity of $10^{37}$ erg s$^{-1}$. We estimated the surface magnetic field of the neutron star in GX301--2 at ~$(0.5-2)\times 10^{13}$ G. Two cyclotron line energies have a nearly fixed ratio of ~1.63 while having a low strength ratio (~0.05), suggesting that these two features may actually be one line.

==> f1_reply.txt <==
Dear Referee
Thank you very much for the very fruitful and instructive suggestions to improve this manuscript. We have seriously considered all your suggestions to revise the paper accordingly. We hope that the revised version could be accept for the publication in MNRAS.
In followings, we also reply to the each comment one by one.
best regards
Wei Wang
on behalf of all co-authors

========================================================

1) Section 5.1 could be condensed and the clauses could be connected better after removing repetition. Fig. 9 is erroneously referenced here and the power-law fits are not shown in Fig. 12. It could be worth mentioning that the correlation was also presented in Ji et al. (2021). I suggest the authors should discuss the curves of growth in more detail. Namely, do they appear similar to other sources, or are they in agreement with simulations by Giménez-García et al. (2015)? 

>> Thanks for the good suggestions. We have rephrased the sentences and corrected some errors in Section 5.1 to make the description clear. The power-low fits are added in Fig. 12. In addition, we added one paragraph to discuss the COG, including the work by Ji 2021, and relations of other sources. The simulated curve produced by Giménez-García et al. (2015) was also added, and compared with our observed data.


2) For the discussion of CRSF in §5.2, I think the text would benefit from a description of the critical luminosity, above which the positive luminosity-correlation of the centroid energy changes to negative (Basko&Sunyaev 1976; ...; Becker et al. 2012; Mushtukov et al. 2015). Looking at data from other sources, I believe that the data presented in this work reflects the behaviour nicely. Although, for this purpose, plotting the centroid energies in Fig. 14 as a function of luminosity instead of flux would make comparison with models and other sources easier. The authors can decide how much they wish to emphasize the change in luminosity correlation, but I suggest that it should be mentioned in the Abstract as well. One possibility is to even move the beginning of the section into the Introduction to appear before the list of CRSF measurements in GX 301−2. It would be good to mention whether the highest-luminosity point was measured during the spin-up event (when the source is thought to have an accretion disc as well).

It could be mentioned that recently, Nabizadeh et al. (2020) also reported a positive correlation with much fewer data points than presented in this work. The text here should avoid passive expressions with "previously" and more clearly mention the reference, for example the article by Fürst et al. (2018). The same goes for referring to the interpretative calculation of the 1.4 km shock height by Fürst et al. (2018). 

>> We agree that the presented data reflect the relation of Ecyc-Lx well compared with previous work and sources. As you have suggested, we replotted Fig. 14, replacing the flux with luminosity, which will be more physical to compare with the other sources and theoretical models. We also used a broken powerlaw function to fit the data points, showing the correlation between Ecyc and Lx. In addition, we stressed the critical luminosity found in the best-fitting model.

We also check the time (MJD) of data points in Figure 14, and found that none of these points were from spin-up event due to the low S/N. In the discussion of the correlation of Ecyc-Lx, we add the results by Nabizadeh et al. (2020).

We revised the abstract and introduction, and discussion parts accordingly, to address your suggestions.  

3) I am slightly uncertain of how this article benefits from the inclusion of the Becker et al. (2012) equation for shock height as compared to how the topic was already discussed in Fürst et al. (2018) and mentioned in Nabizadeh et al. (2020). Especially, if the authors wish to follow my suggestion and expand the discussion to critical luminosity, the relevance of the formula to the interpretations is unclear. Additionally, it seems that the Lambda in eq. (51) was taken to be 0.1 even though Becker et al. (2012) mentions Lambda=1 for spherical accretion, which decreases the height tenfold. For a higher mass of 1.8 solar masses and taking into account the thus changed tau_* and Lambda, I calculated 4.3E4 cm for the height with normalized luminosity and magnetic field. However, it does appear 1.48E5 cm in Fürst et al. (2018) so I may have missed a detail in between. Could the authors confirm the value in the column height formula if it is included in the paper?

>> Thanks for this good suggestion. We have fitted the Ecyc-Lx relations, and in addition, we derived the critical luminosity in more details in section 5.2. Based on the formula of the critical luminosity, we can estimate the surface magnetic field of the neutron star by assuming the spherical accretion (Lambda=1), which is in the order of 10^13 G. The shock height formula in Becker et al. (2012), was used by Fürst et al. (2018) and  Nabizadeh et al. (2019), and also noted as equation 6 in our paper. This height is dependent on luminosity and surface magnetic field, so it is still uncertain. In the case of Fürst et al. (2018), they should have taken Lambda as 0.1. Then if Lx =10^37 erg/s, and B=10^12 G, the height will be 1.48E5 cm. If consider the accretion geometry is isotropic, Lambda should be set to 1. The estimated height is consequently around 10^4 cm.

From the critical luminosity, the line energy at the surface should be 90-200 keV (uncertainties from luminosity in fitting), then the observed line energies from 30 -56 keV will come from the regions above the surface. If we assume there are two lines and they originate from different heights, then for the high energy line, the height is 1.5E5 cm to 5e5 cm; for the low energy line, the number is 4E5 cm to 8E5 cm. However, this value contradicts the height predicted in equation 6. If this equation is correct (at least in order of magnitude), we propose that Lambda may not be 1, implying a complicated accretion environment including a blending of wind and disc accretion. (Please see the discussion section of the revised manuscript for details).



4) The interesting interpretation of the two lines as one line really caught my attention, but I was a bit confused as the topic felt rather hastily introduced. The Abstract, Discussion and Conclusion could all use a more coherent wording of what is suggested to avoid possibly contradicting interpretations. The discussion could be explained and referenced better: 

>> Thanks, we added more words in the abstract, discussion and conclusion to better illustrate the idea.

- Who claimed "previously" that the CRSF at higher energies should not evolve (with luminosity)?
 
>> As is proposed by Fürst et al. (2018), the higher energy one formed at the surface of the neutron star. Consequently, it should reflect the magnetic field strength at the surface of the neutron star if the magnetic field configuration is a simple dipole one. This value is unlikely to have such a significant change in the orbital phase. We have re-written the sentence in the revised version.

- Why/according to whom the two forming regions cannot account for the strong correlation? 

>> If these two lines are in two different regions independently (the case postulated in Fürst et al. 2018),  it is not possible for them to show such a strong energy ratio correlation. This is one of our main conclusion. We stressed this point in the revised manuscript.

- How exactly does the strength ratio of 0.05 indicate only one line?  It should be considered that a larger strength ratio was reported by Fürst et al. (2018) and Nabizadeh et al. (2020)

>> We also observed larger strength ratio (e.g. 0.3-0.5) in some observations. However, for most cases, these values were quite small (please refer to Figure 10). The deviation from Fürst et al. (2018) can be account for the lack of observations (they used only two pointing data to reach the conclusion) and Nabizadeh et al. (2019) used a different continuum model. We have checked that different continuum model will reach a slightly different line profile (see Figure A1 and Table A1 for details).

- The reference to Nishimura (2015) could be moved from Conclusions to this discussion and expanded upon. It should be clarified how the observed features at ~30 and ~50 are of the same line formed at different heights.

>> Thanks, we have moved The reference to Nishimura (2015) from the conclusions to conclusion part. We have planned to study the physical origins of the broad line features (or two lines) in GX 301-2, by comparing the detailed spectral studies and numerical simulations by Nishimura. The more spectral analysis would include a host of phase resolved spectroscopy. We have extended the explanation in the discussion section, but as we have not completed the numerical simulations and theoretical calculations by collaborating with Nishimura, it is unable to provide more specific picture at present. 


- Could the simulations of Schwarm et al. (2017) indeed produce such a wide absorption feature (1:1.67 ratio) for the possible inclinations of the source and without other changes to the spectrum, such as emission around the absorption feature as seen in their simulation results in Fig. 5? Additionally, what is the 3-sigma range around the best-fit 1.67 for E_cycl2/E_cycl1?
>> We are not sure whether their simulations can reproduce the feature and we do performing further numerical, theoretical and observational work to check it in future work.  This ratio is not from a linear fitting and is only an indication, because there exist some strange outliers. We did a linear fitting in the revised manuscript (considering all points) and found this ratio to be 1.63 and the error is 0.01 (derived from covariance matrix). HXMT do not work well for analyzing dim source, thus failing to capture two lines in most of the apastron phases. As a consequence, this result can best reflect the physics near the periastron flare. We are still lacking information about apastron flare.


- Based on the complex line, do the authors have a suggestion of what the actual magnetic field strength is in the source? (Note Doroshenko et al. 2010 on the magnetar-like field and later discussions)

>> Yes, it is a good idea and suggestion. The real magnetic field in GX 301-2 is uncertain based purely on the cyclotron line measurements. However, based on our observations, we found the Ecyc-Lx relation in GX 301-2 and then determined the critical luminosity from the observations. With this result, we succeed in estimating the surface magnetic field of GX 301-2. if wind accretion predominate, it is around (1-2) E13 G, implying a highly magnetized neutron star or maybe magnetar-like field (as suggested in Doroshenko et al. 2010). If things are more complicated, this value will go down to ~5E12 G, also a reasonable value for NS. In addition, along with the theoretical result derived by Becker et al. 2012, we concluded that the observed CRSF with complicated profile should be produced in a region above the surface of neutron star.

# # #

Small comments: 

- There should be "−" instead of "-" in the name GX 301−2. Similarly, ranges should be given more consistently with "−". Especially the description of hardness ratio would benefit from such small typographical fixes for the energy ranges. The consistency of hyphenating adjectival compound nouns should be checked. 
>> Thanks, we have corrected them.

- The order of figures and tables is sometimes a bit confusing, especially because some figures are not referenced in the text when discussing things related to them (suggestions below). I suggest moving the table and figure that compare the continuum models to the Appendix, in order to give more emphasis on the main results. Also, it might be sufficient if the observation log in Table A1 appeared as supplementary material.  
>> Yes, there are many figures and tables in this manuscript, so we need re-arrange them to make them in a better presentation. Thanks, we have tried to do it.

- The bibliography could be more uniform: for example, Orlandini et al. 1998 shows all the authors separated by "and".

>> Thanks, we have checked them and updated the reference.

- §1: The luminosity given for Wray 977 does not have a reference, but it seems to be based on Kaper et al. (1995). However, Kaper et al. (1995) used a different source distance than the 3 kpc that was mentioned by the authors. I suggest that the value is updated to a more recent estimate, such as ~5E5 L_sol in Kaper et al. (2006), which is already referenced above.
>> Thanks, we have added the reference Kaper et al. (2006) as the luminosity given for Wray 977 .

- §1 paragraph 2 final sentence needs a restructuring to convey the idea clearer. 
>> We re-write the sentence.

- In my opinion, Fig. 6 could appear in §2 along with observations. 
>> We agree with you, and move the figure to the observation section.

- It should be mentioned somewhere what the phase ranges which divide observations into periastron vs. apastron points are. (Additionally, this could be shown in Fig. 6.)
>> Thanks, we have added the sentence to show the phases of periastron vs. apastron.

- §3 para. 3: A reference to Endo et al. (2002) and Nabizadeh et al. (2020) would be a good addition when reporting the lower pulsed fraction near periastron.
>> Thanks, we added the references.

- §4 para. 1: NPEX reference should be checked: The reference, which was provided (Makishima et al. 1990), did not appear in the bibliography (and I do not know if it is the correct reference).
>> We checked the reference, and corrected it.

- §4 para. 4: after CRSF, there appears some repetition: I suggest removing the "Absorption models... feature." since the immediately following sentence also explains this.
>> Thanks, we have corrected it.

- §4 para. 5: A reference to Fig. 7 would be good here. Should Fig. 11 also be referred to when mentioning the hardness ratio? In Fig. 11, some error bars seem to take a lot of space from the actual data points.
>> Thanks, we have added these references. We have also re-plotted Fig. 11, points with too large an error bar have been removed.

- Table 1 caption refers to "some observations", while Fig. 7 names a specific ObsId. The caption for Table 1 unnecessarily mentions the flux and hardness ratio which are not tabulated therein. The description of the hardness ratio has 5−8 keV, although 4−8 appears elsewhere. 
>> Thanks, we have re-written the caption of Table 1. In addition, we make the same description of the hardness ratio as 5 --8 keV in the paper.

- §4 para. 7 (page 6): Reference to Fig. 13 could be added where discussing the MCMC. 
>>We have added the reference.

- §6 para. 3: Discussing the simultaneous increase, "disappeared" seems like a misleading choice of words. Perhaps: "... was observed in the dim state, while towards the luminous state, the correlation changed."
>> We have corrected it.
                                                 
- §6: Is the final sentence of Summary and Conclusions in reference to an interpretation of published work or a possibility of future work? This should be clarified.
>> Thanks, we have clarified it.


Notes on figures: 
- Fig. 1: using differently shaped markers would help a reader who might encounter the figure in black and white.
>> Thanks, we have replotted the figure using different markers.

- Fig. 3: Could the subfigures be arranged more densely into two columns, both for better use of space and ease of viewing?
>> We tried to re-arranged the figure as two columns.

- Fig. 8: It would be good to see some other ticks on the x-axis for scale.
>> We have add more ticks on the X-axis.

- Fig. 14: E_cyc1 here refers to the higher-energy line, while elsewhere in the text it is vice versa. Using L for flux is a bit misleading. I suggest that the large error bar of the single data point at low luminosity would not be shown in its entirety, so that a reader can better judge the change in CRSF centroid energy, especially for the upper subfigure. 
>> Thanks, we have replotted the figure.

- Not necessary to change per se, but I wanted to mention that there was some page-to-page variation in plot markers and colors in Figures 11-14. Reading the article, I would have appreciated if they had been more coherent if possible, such as purple triangles for periastron.
>> Thanks, we have checked them, and tried to present them more coherently.

Additional notes on typos and language:
- Table 2: Flux unit doesn't have 8 in superscript.
- §1 para. 6: second to last sentence could be simplified to "We discuss spectral variations and CRSFs in §5.
- §1 para. 3: bright, medium & dim intensity _levels_ across the orbit (?). Space after ASCA (also para4) and removing an unnecessary bracket before Mukherjee.
- §1 para. 5: final sentence "claimed that _this_ reported...". 
- §3 para. 1: efsearch (a _built_-in) 
- §4 para. 8: "over orbis , both" and "within a narrow arrange".
- §6 para. 1: "three energy bands, also..." replace comma with "and".
- §6 para. 3: "increase of line energy for both two CRSFs _were_ observed" should be "was".

>> Thanks a lot! We have corrected these typos and improved the language.



